Fast Shortest Path Polyline Smoothing With $G^1$ Continuity and Bounded Curvature

In this work, we propose a novel and efficient method for smoothing polylines in motion planning tasks. The algorithm applies to motion planning of vehicles with bounded curvature. In the paper, we show that the generated path: 1) has minimal length, 2) is $G^1$ continuous, and 3) is collision-free by construction, if the hypotheses are respected. We compare our solution with the state-of.the-art and show its convenience both in terms of computation time and of length of the compute path.

==> images/data/info.txt <==
test1: interpolazione
abbiamo generato casualmente delle spezzate da interpolare con diversi algoritmi.
Ognuna rispetta le assunzioni del nostro algoritmo e, per semplicità e coerenza
con il paper, assumiamo che il robot parta allineato con il primo segmento e
arrivi allineato con l'ultimo segmento.
Gli algoritmi confrontati sono:
- dubins sequential
- dubins cuda
- dynamic programming
- dubins sequential + OMPL (dubins sequential per calcolare gli angoli e OMPL 
                            per le curve vere e proprie)

I grafici mostrano sull'asse x il numero di punti delle 6 spezzate, mentre 
sull'asse x mostrano, rispettivamente, tempo di interpolazione e lunghezza del
percorso finale.
Le lunghezze sono in percentuale relativa alla lunghezza trovata da sequential.

Nota: dato che cuda e sequential creano lo stesso path, nel grafico delle 
lunghezze abbiamo sostituito cuda con dynamic programming in 2 scenari diversi:
1. interpolazione sui punti della spezzata (through_b)
2. interpolazione uguale a sequential, che quindi non passa sui punti (through_b2)

---------------------

test2: rrt vs rrt_dubins
abbiamo testato il nostro algoritmo in casi d'uso "reali" in cui, presa una
mappa con ostacoli, usiamo RRT* per trovare una strada da un punto iniziale 
a uno finale, e poi la interpoliamo con il nostro algoritmo.
Abbiamo usato OMPL per ottenere la spezzata che poi abbiamo interpolato con il
nostro algo (indicato con rrt nei grafici).
Ci siamo confrontati anche con l'implementazione fornita da OMPL di RRT* +dubins
(indicato con rrt_dubins nei grafici).

Abbiamo fatto 2 test principali:
1. fissato un timeout (3s) generiamo 100 coppie di punti casuali sulla mappa, e
    cerchiamo di trovare una strada che li colleghi (sia con rrt che con rrt_dubins).
    Il grafico 3_sec_sum_of_lengths mostra la lunghezza cumulata dei vari path
    che i 2 algoritmi sono riusciti a trovare rispetto al numero di volte che 
    l'algoritmo ha trovato un path. Da questo grafico emerge che rrt genera
    strade più corte.

2. fissata una lista di timeout [.05s, .1s, .2s, .5s, 1s, 2s], per ognuno di 
    questi campiono 100 coppie di punti sulla mappa e provo a trovare una strada
    che li connetta con rrt e rrt_dubins (provo 5 volta per ogni coppia di punti). 
    Il grafico multi_timeout_histo mostra quante volte è stata trovata una strada
    per ogni timeout dai 2 algoritmi.
    I grafici *sum_of_lengths mostrano la lunghezza cumulata dei vari path
    che i 2 algoritmi sono riusciti a trovare nel rispettivo timeout.
    Nel file analisi_statistica riporto media e stddev delle lunghezze del path
    per ogni test eseguito.

-----------------------

test3: roadmap
Presa una coppia di mappe, abbiamo generato una coppia di roadmap che rispettano
i vincoli del nostro algoritmo, per poi confrontare il nostro algoritmo con OMPL 
e dynamic programming nell'interpolazione del percorso finale.

I box-plot mettono in relazione il numero di punti della spezzata (asse x) con
il tempo di calcolo e la lunghezza finale del path


==> images/data/test1/lengths.csv <==
nPoints,dubinsSeq,mpdpSaccon,dubinsCuda,dubinsOmpl
100,1.0,1.0853144504916485,1.0,1.0
10000,1.0,1.0842324682786006,1.0,1.0
100000,1.0,1.0862795887572259,1.0,1.0
1000000,1.0,1.0858887879841834,1.0,1.0


==> images/data/test1/times.csv <==
nPoints,mpdpSaccon,dubinsSeq,dubinsOmpl,dubinsCuda,biarc
10,3316.696,2.5,44.5,115.9,23
100,10439.639,17.8,137.5,122.0,81
1000,78242.92,155.8,860.5,151.7,303
10000,658929.6,714.8,7936.3,249.0,2891
100000,6038636.0,6299.7,67257.4,1323.0,29160
1000000,68163010.0,63918.8,684048.1,11367.9,289880

==> images/data/test1/times_new.csv <==
nPoints,mpdpSaccon,dubinsSeq,dubinsOmpl,dubinsCuda
10,3316.696,2.5,44.5,115.9
100,10439.639,17.8,137.5,122.0
1000,78242.92,155.8,860.5,151.7
10000,658929.6,714.8,7936.3,249.0
100000,6038636.0,6299.7,67257.4,1323.0
1000000,68163010.0,63918.8,684048.1,11367.9

==> images/data/test1/times_old.csv <==
nPoints,mpdpSaccon,dubinsSeq,dubinsOmpl,dubinsCuda
10,1311.4509,2.9,29.6,115.8
100,6365.643,19.3,100.2,118.2
1000,64037.64,140.1,965.0,147.2
10000,623036.1,721.2,7996.8,212.6
100000,5795288.0,5893.7,67116.7,1000.3
1000000,64316150.0,59054.9,642620.1,7974.3


==> images/data/test1/times_xavier.csv <==
nPoints,dubinsSeq,dubinsOmpl,dubinsCuda
10,11.6,105.3,481.5
100,72.2,496.4,896.9
1000,391.5,2280.6,570.7
10000,2610.7,16858.8,958.1
100000,24655.6,158394.7,11342.9
1000000,244685.9,1578700.5,115350.0

==> images/data/test2/multi_timeout/analisi_statistica.txt <==
test 1 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=131.00576 stdev=19.667835075079648
test 2 with timeout 0.05:
	rrt: mean=41.363634000000005 stdev=10.810920450700978
	rrt_dubins: mean=39.50747575 stdev=1.150519644767927
test 3 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=113.86691350000001 stdev=4.751622816205605
test 4 with timeout 0.05:
	rrt: mean=96.840717 stdev=13.067874725775264
	rrt_dubins: mean=96.73665275 stdev=2.05088207830003
test 5 with timeout 0.05:
	rrt: mean=51.787018 stdev=0.6632999703671043
	rrt_dubins: mean=58.0027216 stdev=4.181477385901697
test 6 with timeout 0.05:
	rrt: mean=64.41702975 stdev=0.22770076266652328
	rrt_dubins: mean=68.7244552 stdev=1.3977998877268545
test 7 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 8 with timeout 0.05:
	rrt: mean=98.91247625 stdev=0.5132916675305117
	rrt_dubins: mean=102.50271533333333 stdev=0.8987722986175823
test 9 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 10 with timeout 0.05:
	rrt: mean=38.41099725 stdev=0.7315492833871474
	rrt_dubins: mean=50.83824025 stdev=8.214670960752409
test 11 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=83.8727845 stdev=21.458179297881358
test 12 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=79.0603866 stdev=12.677718264547932
test 13 with timeout 0.05:
	rrt: mean=65.4689206 stdev=0.6819029437352494
	rrt_dubins: mean=72.293651 stdev=3.0963471271667027
test 14 with timeout 0.05:
	rrt: mean=73.2180388 stdev=2.42309835139666
	rrt_dubins: mean=84.9262378 stdev=16.027000713746805
test 15 with timeout 0.05:
	rrt: mean=29.773726 stdev=0.05934660481021649
	rrt_dubins: mean=32.3806588 stdev=0.6153441763620595
test 16 with timeout 0.05:
	rrt: mean=13.48005 stdev=0.6775784564000686
	rrt_dubins: mean=17.970533 stdev=1.3343307508068107
test 17 with timeout 0.05:
	rrt: mean=63.9831792 stdev=1.5644422529023552
	rrt_dubins: mean=76.3833664 stdev=3.7238438676356025
test 18 with timeout 0.05:
	rrt: mean=71.772689 stdev=7.466724469027949
	rrt_dubins: mean=76.64452375 stdev=7.757210569707536
test 19 with timeout 0.05:
	rrt: mean=23.5616572 stdev=0.6232077021641345
	rrt_dubins: mean=26.799713399999998 stdev=0.6677901162182613
test 20 with timeout 0.05:
	rrt: mean=115.1411418 stdev=5.438012829543681
	rrt_dubins: mean=120.05105766666667 stdev=4.544364419563239
test 21 with timeout 0.05:
	rrt: mean=43.396178 stdev=0.20664199595919572
	rrt_dubins: mean=45.3650084 stdev=0.24421112177744833
test 22 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=57.5811495 stdev=6.531214439671413
test 23 with timeout 0.05:
	rrt: mean=33.18576875 stdev=0.894911667286173
	rrt_dubins: mean=38.3685204 stdev=2.070695139762683
test 24 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=93.347323 stdev=0.8650218954009183
test 25 with timeout 0.05:
	rrt: mean=16.7809464 stdev=0.27212250678012717
	rrt_dubins: mean=19.7427714 stdev=1.813516746435858
test 26 with timeout 0.05:
	rrt: mean=98.525482 stdev=12.975421180625004
	rrt_dubins: mean=91.69551 stdev=2.627162739901229
test 27 with timeout 0.05:
	rrt: mean=107.3593802 stdev=19.11371266374535
	rrt_dubins: mean=117.1517514 stdev=28.39335941931638
test 28 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=82.07980775 stdev=5.484287088262272
test 29 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=99.40329733333334 stdev=5.195012448204754
test 30 with timeout 0.05:
	rrt: mean=29.054282999999998 stdev=3.9425637731027248
	rrt_dubins: mean=36.427949999999996 stdev=3.677112967796406
test 31 with timeout 0.05:
	rrt: mean=20.912544 stdev=0.08402253635781273
	rrt_dubins: mean=25.3356376 stdev=0.9338803207720457
test 32 with timeout 0.05:
	rrt: mean=59.2031368 stdev=0.014129647578761133
	rrt_dubins: mean=61.546646 stdev=1.0401994422100012
test 33 with timeout 0.05:
	rrt: mean=29.190164 stdev=0.4179101859909615
	rrt_dubins: mean=36.2481542 stdev=1.5577004557188467
test 34 with timeout 0.05:
	rrt: mean=4.536376 stdev=0.0
	rrt_dubins: mean=6.217845 stdev=0.0
test 35 with timeout 0.05:
	rrt: mean=5.012547 stdev=0.0
	rrt_dubins: mean=6.683428 stdev=0.0
test 36 with timeout 0.05:
	rrt: mean=15.594167 stdev=0.0
	rrt_dubins: mean=17.197037 stdev=0.0
test 37 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=88.86420133333333 stdev=2.2656815804632284
test 38 with timeout 0.05:
	rrt: mean=64.7296896 stdev=0.08309010680158763
	rrt_dubins: mean=72.692252 stdev=11.614912569735079
test 39 with timeout 0.05:
	rrt: mean=69.077798 stdev=0.1877971810065343
	rrt_dubins: mean=72.3043686 stdev=0.7570052534747079
test 40 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=47.8349106 stdev=15.730813294884033
test 41 with timeout 0.05:
	rrt: mean=25.533573750000002 stdev=0.6068086137404303
	rrt_dubins: mean=27.5321126 stdev=1.190287826163823
test 42 with timeout 0.05:
	rrt: mean=24.090078 stdev=0.0
	rrt_dubins: mean=25.681632 stdev=0.0
test 43 with timeout 0.05:
	rrt: mean=59.61074466666667 stdev=2.15136137967203
	rrt_dubins: mean=65.73235625 stdev=1.849068349611478
test 44 with timeout 0.05:
	rrt: mean=33.553323 stdev=0.7850997601235126
	rrt_dubins: mean=36.8895088 stdev=1.3229246999407054
test 45 with timeout 0.05:
	rrt: mean=49.02382466666666 stdev=0.4517957027599225
	rrt_dubins: mean=58.50449 stdev=6.768097598300939
test 46 with timeout 0.05:
	rrt: mean=59.209987399999996 stdev=33.91480189852382
	rrt_dubins: mean=59.6946284 stdev=14.109167074191914
test 47 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 48 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 49 with timeout 0.05:
	rrt: mean=42.259624 stdev=0.0
	rrt_dubins: mean=-1 stdev=-1
test 50 with timeout 0.05:
	rrt: mean=82.014928 stdev=12.832766286919943
	rrt_dubins: mean=-1 stdev=-1
test 51 with timeout 0.05:
	rrt: mean=16.2440386 stdev=0.8549781257653901
	rrt_dubins: mean=23.2284662 stdev=2.1245516315185653
test 52 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 53 with timeout 0.05:
	rrt: mean=94.7693804 stdev=5.232614433660936
	rrt_dubins: mean=101.95193675 stdev=3.494181945973271
test 54 with timeout 0.05:
	rrt: mean=12.63504125 stdev=0.9892175860895911
	rrt_dubins: mean=16.057669399999998 stdev=0.9092275328468666
test 55 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=103.27704233333333 stdev=6.762271709315171
test 56 with timeout 0.05:
	rrt: mean=67.1319756 stdev=0.5817567993219332
	rrt_dubins: mean=76.5484956 stdev=11.266792888357305
test 57 with timeout 0.05:
	rrt: mean=51.32016575 stdev=1.814121880914541
	rrt_dubins: mean=57.5590244 stdev=2.0174442607374057
test 58 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 59 with timeout 0.05:
	rrt: mean=47.1911884 stdev=1.8612453508197946
	rrt_dubins: mean=54.411301 stdev=4.14868583595878
test 60 with timeout 0.05:
	rrt: mean=91.8027096 stdev=7.100194592287581
	rrt_dubins: mean=98.0447562 stdev=7.408915763247594
test 61 with timeout 0.05:
	rrt: mean=68.72577266666667 stdev=13.58248452346022
	rrt_dubins: mean=-1 stdev=-1
test 62 with timeout 0.05:
	rrt: mean=49.882522 stdev=4.998594431122912
	rrt_dubins: mean=65.88257025 stdev=23.100850014781003
test 63 with timeout 0.05:
	rrt: mean=51.889100400000004 stdev=7.432032188912284
	rrt_dubins: mean=55.2293228 stdev=1.9949171156790466
test 64 with timeout 0.05:
	rrt: mean=135.82569433333333 stdev=4.653062761328309
	rrt_dubins: mean=140.64269533333334 stdev=4.559455344682018
test 65 with timeout 0.05:
	rrt: mean=56.721386 stdev=1.8736860783246208
	rrt_dubins: mean=60.5573976 stdev=1.043241930039624
test 66 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 67 with timeout 0.05:
	rrt: mean=60.297205749999996 stdev=4.582789506073663
	rrt_dubins: mean=-1 stdev=-1
test 68 with timeout 0.05:
	rrt: mean=71.988425 stdev=5.129838034635531
	rrt_dubins: mean=74.16474633333334 stdev=0.6096093456643644
test 69 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=74.65883425 stdev=2.7065536489297477
test 70 with timeout 0.05:
	rrt: mean=29.944900399999998 stdev=0.17145734562945897
	rrt_dubins: mean=34.5418352 stdev=1.658988396270961
test 71 with timeout 0.05:
	rrt: mean=83.63638766666666 stdev=0.3831309072084
	rrt_dubins: mean=-1 stdev=-1
test 72 with timeout 0.05:
	rrt: mean=40.830618 stdev=0.1846166453993261
	rrt_dubins: mean=42.962662 stdev=0.4910838119048506
test 73 with timeout 0.05:
	rrt: mean=85.0116098 stdev=10.164508510583463
	rrt_dubins: mean=87.3095306 stdev=12.249729859298318
test 74 with timeout 0.05:
	rrt: mean=29.23648 stdev=0.0
	rrt_dubins: mean=30.824379 stdev=0.0
test 75 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 76 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=95.13144933333334 stdev=4.955816779504301
test 77 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 78 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=124.15605233333334 stdev=16.79259548756416
test 79 with timeout 0.05:
	rrt: mean=50.0680945 stdev=0.7282298833896258
	rrt_dubins: mean=53.51024525 stdev=1.8080778388445908
test 80 with timeout 0.05:
	rrt: mean=46.938534600000004 stdev=0.8784398393619794
	rrt_dubins: mean=52.810529800000005 stdev=2.4552654725321856
test 81 with timeout 0.05:
	rrt: mean=24.993341 stdev=0.0
	rrt_dubins: mean=26.584146 stdev=0.0
test 82 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=49.706331500000005 stdev=9.252367686800046
test 83 with timeout 0.05:
	rrt: mean=65.78745225 stdev=0.3220058217282951
	rrt_dubins: mean=72.3326368 stdev=3.1052883476635
test 84 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 85 with timeout 0.05:
	rrt: mean=44.1720305 stdev=1.2841271947657666
	rrt_dubins: mean=50.76698275 stdev=3.540012454613815
test 86 with timeout 0.05:
	rrt: mean=63.97088625 stdev=0.7126266298679224
	rrt_dubins: mean=80.28214559999999 stdev=7.4989185049507165
test 87 with timeout 0.05:
	rrt: mean=80.576176 stdev=13.361928093495269
	rrt_dubins: mean=93.05971975 stdev=14.008496592596256
test 88 with timeout 0.05:
	rrt: mean=42.8783746 stdev=0.4318801779160513
	rrt_dubins: mean=48.6703264 stdev=2.0111763093930386
test 89 with timeout 0.05:
	rrt: mean=25.917233 stdev=0.6015287449374305
	rrt_dubins: mean=35.3337492 stdev=3.800856941314775
test 90 with timeout 0.05:
	rrt: mean=15.365652 stdev=0.0
	rrt_dubins: mean=16.969 stdev=0.0
test 91 with timeout 0.05:
	rrt: mean=59.183094600000004 stdev=0.22483027480034692
	rrt_dubins: mean=62.4149576 stdev=1.4645742765579663
test 92 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=64.3327908 stdev=2.94136769976013
test 93 with timeout 0.05:
	rrt: mean=60.250486333333335 stdev=0.23803072986556506
	rrt_dubins: mean=-1 stdev=-1
test 94 with timeout 0.05:
	rrt: mean=64.127891 stdev=2.249509372920458
	rrt_dubins: mean=-1 stdev=-1
test 95 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 96 with timeout 0.05:
	rrt: mean=130.96225366666667 stdev=10.705848314839525
	rrt_dubins: mean=-1 stdev=-1
test 97 with timeout 0.05:
	rrt: mean=79.3894746 stdev=7.663930951332665
	rrt_dubins: mean=84.6259608 stdev=7.268551307791718
test 98 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 99 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 100 with timeout 0.05:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 101 with timeout 0.1:
	rrt: mean=62.51940175 stdev=2.2721330714332986
	rrt_dubins: mean=72.8778695 stdev=3.818228838988785
test 102 with timeout 0.1:
	rrt: mean=54.48190525 stdev=0.1601076666025583
	rrt_dubins: mean=59.2896322 stdev=1.182186562602622
test 103 with timeout 0.1:
	rrt: mean=50.540516 stdev=0.13013612519204737
	rrt_dubins: mean=54.1973664 stdev=1.3150008523933725
test 104 with timeout 0.1:
	rrt: mean=113.5201665 stdev=18.238589805902507
	rrt_dubins: mean=-1 stdev=-1
test 105 with timeout 0.1:
	rrt: mean=33.265635 stdev=0.24509025701463452
	rrt_dubins: mean=35.3685088 stdev=0.5360923757653164
test 106 with timeout 0.1:
	rrt: mean=60.3090304 stdev=10.88471091150869
	rrt_dubins: mean=67.41063319999999 stdev=11.338982140202848
test 107 with timeout 0.1:
	rrt: mean=69.53536633333333 stdev=19.462201554197236
	rrt_dubins: mean=63.76458625 stdev=2.552135339717495
test 108 with timeout 0.1:
	rrt: mean=78.5168972 stdev=10.38285483317925
	rrt_dubins: mean=89.45623475 stdev=6.638539808834037
test 109 with timeout 0.1:
	rrt: mean=45.0359536 stdev=5.6810510103301555
	rrt_dubins: mean=49.2463634 stdev=5.042110841962699
test 110 with timeout 0.1:
	rrt: mean=43.5755946 stdev=4.080008620379655
	rrt_dubins: mean=48.9110918 stdev=4.3619350586719765
test 111 with timeout 0.1:
	rrt: mean=23.1240682 stdev=0.2937424815015694
	rrt_dubins: mean=26.8800566 stdev=1.086038066674139
test 112 with timeout 0.1:
	rrt: mean=79.83533875 stdev=0.5471388352684495
	rrt_dubins: mean=86.51378 stdev=3.384196540810387
test 113 with timeout 0.1:
	rrt: mean=8.740481 stdev=0.0
	rrt_dubins: mean=10.368545 stdev=0.0
test 114 with timeout 0.1:
	rrt: mean=90.0430362 stdev=4.301153823037746
	rrt_dubins: mean=-1 stdev=-1
test 115 with timeout 0.1:
	rrt: mean=24.3351678 stdev=1.025364179272272
	rrt_dubins: mean=27.5817106 stdev=1.2009598754368525
test 116 with timeout 0.1:
	rrt: mean=46.3735104 stdev=4.961688361745102
	rrt_dubins: mean=47.1128344 stdev=1.2909282313966166
test 117 with timeout 0.1:
	rrt: mean=73.272983 stdev=1.3271950379369621
	rrt_dubins: mean=80.2024264 stdev=1.1291102097591272
test 118 with timeout 0.1:
	rrt: mean=17.9931058 stdev=0.3962539714301928
	rrt_dubins: mean=21.727110200000002 stdev=2.229919699214234
test 119 with timeout 0.1:
	rrt: mean=59.0109832 stdev=1.5338434805095655
	rrt_dubins: mean=65.2850302 stdev=2.2857831600644443
test 120 with timeout 0.1:
	rrt: mean=51.246877999999995 stdev=0.0525669560719157
	rrt_dubins: mean=56.222858800000004 stdev=1.320689401019673
test 121 with timeout 0.1:
	rrt: mean=91.70984833333334 stdev=0.2512775773409454
	rrt_dubins: mean=102.6649338 stdev=5.394605289789395
test 122 with timeout 0.1:
	rrt: mean=87.68040500000001 stdev=4.640390382438745
	rrt_dubins: mean=97.0082232 stdev=2.4224073912079085
test 123 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=30.15080875 stdev=1.8369066050695788
test 124 with timeout 0.1:
	rrt: mean=82.6348155 stdev=1.9080483254440004
	rrt_dubins: mean=88.7556952 stdev=1.968249170042298
test 125 with timeout 0.1:
	rrt: mean=67.624332 stdev=4.906444685767691
	rrt_dubins: mean=73.12939166666666 stdev=5.261005053563467
test 126 with timeout 0.1:
	rrt: mean=69.4946192 stdev=0.05742327966687508
	rrt_dubins: mean=72.576737 stdev=0.6901837048713921
test 127 with timeout 0.1:
	rrt: mean=23.669361199999997 stdev=0.7945390796145271
	rrt_dubins: mean=30.699427 stdev=2.5127140456276567
test 128 with timeout 0.1:
	rrt: mean=28.0759212 stdev=8.673359105030974
	rrt_dubins: mean=37.0128778 stdev=2.4043190797103455
test 129 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=76.88013025 stdev=0.5964400682356258
test 130 with timeout 0.1:
	rrt: mean=16.52845 stdev=0.4142206847158888
	rrt_dubins: mean=21.006460399999998 stdev=2.5126037684756035
test 131 with timeout 0.1:
	rrt: mean=19.9007246 stdev=2.4199207387804664
	rrt_dubins: mean=25.6418498 stdev=2.7106212717405205
test 132 with timeout 0.1:
	rrt: mean=37.4458324 stdev=0.775737056387537
	rrt_dubins: mean=47.899259 stdev=10.119098197271162
test 133 with timeout 0.1:
	rrt: mean=82.2538362 stdev=1.5794440729246169
	rrt_dubins: mean=93.5552694 stdev=5.334709137582137
test 134 with timeout 0.1:
	rrt: mean=63.4668936 stdev=0.4113846784401445
	rrt_dubins: mean=66.768449 stdev=0.8143812582442584
test 135 with timeout 0.1:
	rrt: mean=60.5535182 stdev=1.3515815378841192
	rrt_dubins: mean=70.0216452 stdev=3.674493699438768
test 136 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=113.3430615 stdev=19.576507778979416
test 137 with timeout 0.1:
	rrt: mean=43.9335746 stdev=0.2792192285414806
	rrt_dubins: mean=48.6240758 stdev=1.9706462829160127
test 138 with timeout 0.1:
	rrt: mean=55.4513526 stdev=0.36708949476701386
	rrt_dubins: mean=60.8306184 stdev=1.1661590320412132
test 139 with timeout 0.1:
	rrt: mean=127.5460496 stdev=26.935908587472795
	rrt_dubins: mean=124.57703033333333 stdev=5.554278220400943
test 140 with timeout 0.1:
	rrt: mean=36.2040678 stdev=0.4491744668246414
	rrt_dubins: mean=40.7997262 stdev=1.753721230703358
test 141 with timeout 0.1:
	rrt: mean=12.814149 stdev=0.0
	rrt_dubins: mean=14.423984 stdev=0.0
test 142 with timeout 0.1:
	rrt: mean=50.7186062 stdev=1.1258150279125338
	rrt_dubins: mean=65.7968344 stdev=5.459887471533165
test 143 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=38.706137 stdev=3.488225656543167
test 144 with timeout 0.1:
	rrt: mean=85.910982 stdev=0.8761718695855302
	rrt_dubins: mean=94.643715 stdev=5.1151052034387305
test 145 with timeout 0.1:
	rrt: mean=13.44714875 stdev=0.26165812347460177
	rrt_dubins: mean=20.904702 stdev=4.791914411961153
test 146 with timeout 0.1:
	rrt: mean=48.657955 stdev=0.121518148607521
	rrt_dubins: mean=52.0430662 stdev=1.2684403590773203
test 147 with timeout 0.1:
	rrt: mean=37.7959212 stdev=0.11130651775030859
	rrt_dubins: mean=40.064025 stdev=0.4653507497474339
test 148 with timeout 0.1:
	rrt: mean=89.68974475 stdev=1.6972169370196153
	rrt_dubins: mean=103.1614874 stdev=5.202757582602018
test 149 with timeout 0.1:
	rrt: mean=67.1393532 stdev=0.9745403199281707
	rrt_dubins: mean=72.198239 stdev=2.691915635839281
test 150 with timeout 0.1:
	rrt: mean=41.6087882 stdev=0.7283973168345002
	rrt_dubins: mean=46.086933 stdev=1.356272226681098
test 151 with timeout 0.1:
	rrt: mean=40.4545446 stdev=0.19107018490805966
	rrt_dubins: mean=43.6917302 stdev=0.8657219667475233
test 152 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 153 with timeout 0.1:
	rrt: mean=84.34625975 stdev=0.6865550571572886
	rrt_dubins: mean=109.8484375 stdev=8.379246315956683
test 154 with timeout 0.1:
	rrt: mean=7.653647 stdev=0.0
	rrt_dubins: mean=9.289865 stdev=0.0
test 155 with timeout 0.1:
	rrt: mean=86.9249966 stdev=0.9049261898711929
	rrt_dubins: mean=94.76773899999999 stdev=4.293701203531402
test 156 with timeout 0.1:
	rrt: mean=53.2810064 stdev=2.5073369532578385
	rrt_dubins: mean=56.9608668 stdev=0.9034903235562087
test 157 with timeout 0.1:
	rrt: mean=31.077902 stdev=0.0
	rrt_dubins: mean=32.664788 stdev=0.0
test 158 with timeout 0.1:
	rrt: mean=22.224902 stdev=0.0
	rrt_dubins: mean=23.818199 stdev=0.0
test 159 with timeout 0.1:
	rrt: mean=64.335838 stdev=0.0
	rrt_dubins: mean=65.914406 stdev=0.0
test 160 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 161 with timeout 0.1:
	rrt: mean=25.953674799999998 stdev=0.5102283405150089
	rrt_dubins: mean=30.100417 stdev=2.3263457614663956
test 162 with timeout 0.1:
	rrt: mean=80.27484575 stdev=1.7040100641020017
	rrt_dubins: mean=89.904319 stdev=4.2825854241109464
test 163 with timeout 0.1:
	rrt: mean=108.5775935 stdev=1.198160934094277
	rrt_dubins: mean=123.34786625000001 stdev=22.30709215250964
test 164 with timeout 0.1:
	rrt: mean=41.9877184 stdev=0.185547452952876
	rrt_dubins: mean=47.5246928 stdev=2.299308409308048
test 165 with timeout 0.1:
	rrt: mean=34.75766 stdev=0.0
	rrt_dubins: mean=36.4637762 stdev=0.10665747120432122
test 166 with timeout 0.1:
	rrt: mean=92.0750976 stdev=3.3521896068192216
	rrt_dubins: mean=92.864897 stdev=2.4610850897097203
test 167 with timeout 0.1:
	rrt: mean=60.441377 stdev=0.0
	rrt_dubins: mean=62.6060962 stdev=0.3214996572551824
test 168 with timeout 0.1:
	rrt: mean=85.3364356 stdev=19.485700570932647
	rrt_dubins: mean=85.2545095 stdev=1.5946725876109047
test 169 with timeout 0.1:
	rrt: mean=13.208695 stdev=0.0
	rrt_dubins: mean=14.817363 stdev=0.0
test 170 with timeout 0.1:
	rrt: mean=24.628223 stdev=1.6310183179731628
	rrt_dubins: mean=39.959574599999996 stdev=14.537901783907877
test 171 with timeout 0.1:
	rrt: mean=25.07296 stdev=0.0
	rrt_dubins: mean=26.6637 stdev=0.0
test 172 with timeout 0.1:
	rrt: mean=100.0014738 stdev=47.58155245028101
	rrt_dubins: mean=87.98392679999999 stdev=4.088591782431721
test 173 with timeout 0.1:
	rrt: mean=53.9264695 stdev=21.124609645882984
	rrt_dubins: mean=50.94824975 stdev=5.947103409843394
test 174 with timeout 0.1:
	rrt: mean=94.0578905 stdev=5.14509601166512
	rrt_dubins: mean=98.37064600000001 stdev=1.937917918612267
test 175 with timeout 0.1:
	rrt: mean=22.807504 stdev=0.0
	rrt_dubins: mean=25.006573799999998 stdev=0.6751035328915851
test 176 with timeout 0.1:
	rrt: mean=36.49952066666667 stdev=0.746363581025584
	rrt_dubins: mean=49.9932712 stdev=6.61826963184813
test 177 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 178 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=71.62753333333333 stdev=2.6614195898700967
test 179 with timeout 0.1:
	rrt: mean=107.51165625 stdev=4.89206514606442
	rrt_dubins: mean=115.1881085 stdev=2.4999701104107253
test 180 with timeout 0.1:
	rrt: mean=56.897892 stdev=0.13288267852131935
	rrt_dubins: mean=67.00949533333333 stdev=2.7822646539044995
test 181 with timeout 0.1:
	rrt: mean=141.47942075 stdev=7.500396999192119
	rrt_dubins: mean=150.3370855 stdev=13.890756890709131
test 182 with timeout 0.1:
	rrt: mean=33.1136444 stdev=0.18022166335737635
	rrt_dubins: mean=36.3287548 stdev=0.5456668221448852
test 183 with timeout 0.1:
	rrt: mean=82.2344338 stdev=0.22010094809813913
	rrt_dubins: mean=91.06015839999999 stdev=4.963477064038958
test 184 with timeout 0.1:
	rrt: mean=53.160728 stdev=1.764499353705182
	rrt_dubins: mean=-1 stdev=-1
test 185 with timeout 0.1:
	rrt: mean=45.1501405 stdev=0.5504569748324265
	rrt_dubins: mean=53.5941462 stdev=3.3465139133427653
test 186 with timeout 0.1:
	rrt: mean=117.183203 stdev=0.8241532599607915
	rrt_dubins: mean=-1 stdev=-1
test 187 with timeout 0.1:
	rrt: mean=60.449555 stdev=9.701860233361487
	rrt_dubins: mean=66.5231926 stdev=9.562960272000236
test 188 with timeout 0.1:
	rrt: mean=46.4180454 stdev=0.3484909289763515
	rrt_dubins: mean=54.7586378 stdev=1.637685860126783
test 189 with timeout 0.1:
	rrt: mean=55.1713906 stdev=0.14658889636769937
	rrt_dubins: mean=60.1656032 stdev=1.926484803034455
test 190 with timeout 0.1:
	rrt: mean=43.9468035 stdev=0.706065472027677
	rrt_dubins: mean=-1 stdev=-1
test 191 with timeout 0.1:
	rrt: mean=7.333094 stdev=0.0
	rrt_dubins: mean=8.97218 stdev=0.0
test 192 with timeout 0.1:
	rrt: mean=35.445647 stdev=0.0
	rrt_dubins: mean=37.03055 stdev=0.0
test 193 with timeout 0.1:
	rrt: mean=113.01242275 stdev=0.305499322929283
	rrt_dubins: mean=123.3819326 stdev=3.385547319115674
test 194 with timeout 0.1:
	rrt: mean=54.272896 stdev=0.0
	rrt_dubins: mean=55.852904 stdev=0.0
test 195 with timeout 0.1:
	rrt: mean=42.926821333333336 stdev=0.9833511998753697
	rrt_dubins: mean=75.983597 stdev=20.89757794665924
test 196 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=87.8787205 stdev=4.608741740059178
test 197 with timeout 0.1:
	rrt: mean=82.07065800000001 stdev=28.978606139510678
	rrt_dubins: mean=-1 stdev=-1
test 198 with timeout 0.1:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 199 with timeout 0.1:
	rrt: mean=90.951386 stdev=22.9787686522192
	rrt_dubins: mean=-1 stdev=-1
test 200 with timeout 0.1:
	rrt: mean=95.8616218 stdev=8.512790133326716
	rrt_dubins: mean=97.131905 stdev=2.4797171639728406
test 201 with timeout 0.2:
	rrt: mean=50.567067 stdev=0.31802106238659683
	rrt_dubins: mean=55.1297176 stdev=0.44809215182515844
test 202 with timeout 0.2:
	rrt: mean=104.9983484 stdev=8.739788198929324
	rrt_dubins: mean=109.883922 stdev=2.613331348016295
test 203 with timeout 0.2:
	rrt: mean=78.03187933333334 stdev=21.01133476326734
	rrt_dubins: mean=79.49338633333333 stdev=0.6649380738387097
test 204 with timeout 0.2:
	rrt: mean=36.535068 stdev=0.13296110643530445
	rrt_dubins: mean=40.4887236 stdev=0.7817981449190083
test 205 with timeout 0.2:
	rrt: mean=109.837914 stdev=1.748079008870979
	rrt_dubins: mean=117.6239892 stdev=2.3000967798511636
test 206 with timeout 0.2:
	rrt: mean=116.116745 stdev=1.2594906653772744
	rrt_dubins: mean=121.4354502 stdev=0.6442261198843167
test 207 with timeout 0.2:
	rrt: mean=37.0493522 stdev=1.2044793122124176
	rrt_dubins: mean=40.1095694 stdev=1.7255650254739177
test 208 with timeout 0.2:
	rrt: mean=54.9943366 stdev=1.6809042504971254
	rrt_dubins: mean=58.667466 stdev=1.0374072426297507
test 209 with timeout 0.2:
	rrt: mean=140.1896328 stdev=1.949236682972009
	rrt_dubins: mean=-1 stdev=-1
test 210 with timeout 0.2:
	rrt: mean=58.451414 stdev=0.4186900532452376
	rrt_dubins: mean=-1 stdev=-1
test 211 with timeout 0.2:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 212 with timeout 0.2:
	rrt: mean=56.464426 stdev=8.06536704834244
	rrt_dubins: mean=58.7426736 stdev=3.5209322538740104
test 213 with timeout 0.2:
	rrt: mean=23.7469736 stdev=0.26803205026600896
	rrt_dubins: mean=27.3478674 stdev=3.112529715803659
test 214 with timeout 0.2:
	rrt: mean=9.676087 stdev=0.0
	rrt_dubins: mean=11.298603 stdev=0.0
test 215 with timeout 0.2:
	rrt: mean=74.3135936 stdev=3.3649167086496035
	rrt_dubins: mean=83.7104392 stdev=3.1890838655135245
test 216 with timeout 0.2:
	rrt: mean=66.6062705 stdev=0.4296879256472088
	rrt_dubins: mean=75.59936175 stdev=4.785699171353499
test 217 with timeout 0.2:
	rrt: mean=9.927256 stdev=0.0
	rrt_dubins: mean=11.548461 stdev=0.0
test 218 with timeout 0.2:
	rrt: mean=80.13246749999999 stdev=0.09483764747714946
	rrt_dubins: mean=88.3227282 stdev=1.5594256126182175
test 219 with timeout 0.2:
	rrt: mean=87.51032 stdev=1.0818244648151853
	rrt_dubins: mean=95.4216992 stdev=0.5583443087931542
test 220 with timeout 0.2:
	rrt: mean=46.4531738 stdev=0.8722938735200982
	rrt_dubins: mean=50.7637176 stdev=2.189221588398784
test 221 with timeout 0.2:
	rrt: mean=73.23627019999999 stdev=0.14398461818437203
	rrt_dubins: mean=77.1185452 stdev=0.673020668300162
test 222 with timeout 0.2:
	rrt: mean=65.3679532 stdev=0.38477638846633994
	rrt_dubins: mean=69.6056548 stdev=1.2723657252200333
test 223 with timeout 0.2:
	rrt: mean=115.7883798 stdev=12.809610971352404
	rrt_dubins: mean=124.31529066666667 stdev=4.889511443754001
test 224 with timeout 0.2:
	rrt: mean=89.3190534 stdev=3.640797398982373
	rrt_dubins: mean=93.2989026 stdev=3.424349561815034
test 225 with timeout 0.2:
	rrt: mean=48.3368578 stdev=0.6631629244233274
	rrt_dubins: mean=52.33628 stdev=1.1979052244712431
test 226 with timeout 0.2:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 227 with timeout 0.2:
	rrt: mean=86.0583438 stdev=0.19670997696787063
	rrt_dubins: mean=90.5852382 stdev=1.598845244077489
test 228 with timeout 0.2:
	rrt: mean=53.679999 stdev=0.15239289526910488
	rrt_dubins: mean=56.602440200000004 stdev=0.8714974132122831
test 229 with timeout 0.2:
	rrt: mean=55.2032598 stdev=4.52223044172278
	rrt_dubins: mean=62.000756599999995 stdev=1.973998833143601
test 230 with timeout 0.2:
	rrt: mean=48.2542396 stdev=3.790651417571826
	rrt_dubins: mean=53.26490475 stdev=5.3952239355857055
test 231 with timeout 0.2:
	rrt: mean=68.31216620000001 stdev=0.3907664128551732
	rrt_dubins: mean=73.4417046 stdev=1.0217089414171727
test 232 with timeout 0.2:
	rrt: mean=34.9013415 stdev=0.3403698195683624
	rrt_dubins: mean=38.4604874 stdev=1.414289375525497
test 233 with timeout 0.2:
	rrt: mean=39.9676818 stdev=0.7299101065386062
	rrt_dubins: mean=43.174846200000005 stdev=0.8423678447099
test 234 with timeout 0.2:
	rrt: mean=27.287122 stdev=6.857616276230977
	rrt_dubins: mean=30.048445400000002 stdev=11.51777859456266
test 235 with timeout 0.2:
	rrt: mean=73.3259826 stdev=0.7311028306646083
	rrt_dubins: mean=-1 stdev=-1
test 236 with timeout 0.2:
	rrt: mean=87.1176175 stdev=0.5097051438838631
	rrt_dubins: mean=90.79800039999999 stdev=1.1929601332730315
test 237 with timeout 0.2:
	rrt: mean=102.3915025 stdev=11.11416725517003
	rrt_dubins: mean=114.4826825 stdev=14.006207450783943
test 238 with timeout 0.2:
	rrt: mean=83.03592259999999 stdev=0.3327978964346085
	rrt_dubins: mean=88.58275499999999 stdev=2.098575683437457
test 239 with timeout 0.2:
	rrt: mean=92.8392472 stdev=0.7717019054085578
	rrt_dubins: mean=101.384191 stdev=4.563483974005606
test 240 with timeout 0.2:
	rrt: mean=107.7424388 stdev=2.7427121325799346
	rrt_dubins: mean=115.0059666 stdev=1.8998320576901797
test 241 with timeout 0.2:
	rrt: mean=27.59817 stdev=0.10618470136747622
	rrt_dubins: mean=31.577995400000002 stdev=1.7501163876644896
test 242 with timeout 0.2:
	rrt: mean=20.201288 stdev=0.0
	rrt_dubins: mean=21.796841 stdev=0.0
test 243 with timeout 0.2:
	rrt: mean=32.662909 stdev=0.0
	rrt_dubins: mean=33.6146012 stdev=0.8687055033250353
test 244 with timeout 0.2:
	rrt: mean=16.191434 stdev=0.0
	rrt_dubins: mean=17.79312 stdev=0.0
test 245 with timeout 0.2:
	rrt: mean=12.755137 stdev=0.0
	rrt_dubins: mean=14.365153 stdev=0.0
test 246 with timeout 0.2:
	rrt: mean=18.1681562 stdev=0.1298185911154482
	rrt_dubins: mean=20.867609 stdev=1.0043266219445242
test 247 with timeout 0.2:
	rrt: mean=54.2286026 stdev=0.7795338487274294
	rrt_dubins: mean=61.2004734 stdev=2.8171843518568878
test 248 with timeout 0.2:
	rrt: mean=56.7983596 stdev=0.12366713337140188
	rrt_dubins: mean=61.6854728 stdev=1.3221359489601272
test 249 with timeout 0.2:
	rrt: mean=64.5253466 stdev=0.38853263826710766
	rrt_dubins: mean=68.1982228 stdev=0.738065222154653
test 250 with timeout 0.2:
	rrt: mean=27.0497018 stdev=0.09897240311925368
	rrt_dubins: mean=29.0376434 stdev=0.4766374127492508
test 251 with timeout 0.2:
	rrt: mean=63.582486 stdev=0.15230431619622742
	rrt_dubins: mean=89.69030933333333 stdev=33.90636151794557
test 252 with timeout 0.2:
	rrt: mean=95.1094188 stdev=0.2978673885367424
	rrt_dubins: mean=101.8500988 stdev=2.0850522372833247
test 253 with timeout 0.2:
	rrt: mean=98.73390619999999 stdev=0.36478899970764345
	rrt_dubins: mean=118.04693866666668 stdev=12.849607708040907
test 254 with timeout 0.2:
	rrt: mean=66.1068662 stdev=3.6105249947523848
	rrt_dubins: mean=70.9889924 stdev=1.678098039445936
test 255 with timeout 0.2:
	rrt: mean=41.4581782 stdev=1.6091799149516206
	rrt_dubins: mean=48.309363 stdev=3.327915310834397
test 256 with timeout 0.2:
	rrt: mean=63.9476692 stdev=7.471135487955943
	rrt_dubins: mean=63.9189834 stdev=1.9673918717075154
test 257 with timeout 0.2:
	rrt: mean=45.627136 stdev=0.49456266676125027
	rrt_dubins: mean=64.53317275 stdev=20.493347873504273
test 258 with timeout 0.2:
	rrt: mean=25.379759 stdev=0.0
	rrt_dubins: mean=26.970258 stdev=0.0
test 259 with timeout 0.2:
	rrt: mean=126.49438375 stdev=8.106108958750317
	rrt_dubins: mean=-1 stdev=-1
test 260 with timeout 0.2:
	rrt: mean=65.8593966 stdev=0.20083466122982482
	rrt_dubins: mean=71.2455884 stdev=1.1567488672001374
test 261 with timeout 0.2:
	rrt: mean=52.850149200000004 stdev=1.1365759855529667
	rrt_dubins: mean=57.844131 stdev=2.6509044547245892
test 262 with timeout 0.2:
	rrt: mean=49.36573075 stdev=0.3264844927224711
	rrt_dubins: mean=53.93693025 stdev=0.9469382800986805
test 263 with timeout 0.2:
	rrt: mean=18.1915412 stdev=0.7110141656874358
	rrt_dubins: mean=28.044892400000002 stdev=3.8912658153584547
test 264 with timeout 0.2:
	rrt: mean=74.200462 stdev=0.7220670634774876
	rrt_dubins: mean=80.1509638 stdev=2.2663912895982232
test 265 with timeout 0.2:
	rrt: mean=54.1326392 stdev=2.9638696932832076
	rrt_dubins: mean=59.9347972 stdev=2.872684105239767
test 266 with timeout 0.2:
	rrt: mean=73.74800225 stdev=1.5000628898985935
	rrt_dubins: mean=85.342866 stdev=0.7186600600471688
test 267 with timeout 0.2:
	rrt: mean=52.6816496 stdev=0.19753488433641425
	rrt_dubins: mean=55.8638712 stdev=0.8068336393217621
test 268 with timeout 0.2:
	rrt: mean=77.7018146 stdev=4.973513331750789
	rrt_dubins: mean=81.9025972 stdev=2.349945272635556
test 269 with timeout 0.2:
	rrt: mean=86.09867679999999 stdev=0.09804442762187034
	rrt_dubins: mean=90.3649868 stdev=1.1782231780603782
test 270 with timeout 0.2:
	rrt: mean=84.2225794 stdev=1.1437831694496543
	rrt_dubins: mean=88.9414606 stdev=1.4481160016985162
test 271 with timeout 0.2:
	rrt: mean=85.4045354 stdev=2.0073742239006633
	rrt_dubins: mean=101.3843854 stdev=4.80691791700834
test 272 with timeout 0.2:
	rrt: mean=25.8249682 stdev=0.16163064359272913
	rrt_dubins: mean=28.8122376 stdev=0.5339150714423608
test 273 with timeout 0.2:
	rrt: mean=34.7119698 stdev=0.09948290288386102
	rrt_dubins: mean=39.0119962 stdev=2.6376093797692444
test 274 with timeout 0.2:
	rrt: mean=62.8615598 stdev=0.5665124551884989
	rrt_dubins: mean=68.1323044 stdev=1.8107643513202663
test 275 with timeout 0.2:
	rrt: mean=76.9582834 stdev=0.23965552188568473
	rrt_dubins: mean=82.54405425 stdev=1.4732335289711929
test 276 with timeout 0.2:
	rrt: mean=42.938872 stdev=0.0
	rrt_dubins: mean=44.521313 stdev=0.0
test 277 with timeout 0.2:
	rrt: mean=50.093814 stdev=0.16822312525036465
	rrt_dubins: mean=54.8959856 stdev=2.6687754291673365
test 278 with timeout 0.2:
	rrt: mean=67.9685498 stdev=0.6583314410870116
	rrt_dubins: mean=76.70173079999999 stdev=2.0690015244412425
test 279 with timeout 0.2:
	rrt: mean=82.2964036 stdev=18.737342116181427
	rrt_dubins: mean=81.42477166666667 stdev=15.941548290974449
test 280 with timeout 0.2:
	rrt: mean=18.3376744 stdev=0.5366395122978735
	rrt_dubins: mean=21.0538816 stdev=1.9519609864355123
test 281 with timeout 0.2:
	rrt: mean=104.1034376 stdev=5.04957262571441
	rrt_dubins: mean=109.37324966666667 stdev=3.5999064176559252
test 282 with timeout 0.2:
	rrt: mean=129.845754 stdev=4.4619712121039825
	rrt_dubins: mean=140.881177 stdev=4.56247911527861
test 283 with timeout 0.2:
	rrt: mean=70.9589036 stdev=0.3223161604012442
	rrt_dubins: mean=77.390113 stdev=2.5147051868607777
test 284 with timeout 0.2:
	rrt: mean=109.6605716 stdev=7.993502634302423
	rrt_dubins: mean=115.6629635 stdev=2.0936688034743383
test 285 with timeout 0.2:
	rrt: mean=60.1213184 stdev=2.365604404149664
	rrt_dubins: mean=67.523493 stdev=2.93924386564368
test 286 with timeout 0.2:
	rrt: mean=32.6743668 stdev=0.2385459982030723
	rrt_dubins: mean=38.809188999999996 stdev=2.645559402002532
test 287 with timeout 0.2:
	rrt: mean=37.755467 stdev=0.032248744805030226
	rrt_dubins: mean=39.61244725 stdev=0.19630984886207375
test 288 with timeout 0.2:
	rrt: mean=127.2888986 stdev=6.789128726821965
	rrt_dubins: mean=138.7074642 stdev=10.730088790974177
test 289 with timeout 0.2:
	rrt: mean=13.71321 stdev=0.0
	rrt_dubins: mean=15.320483 stdev=0.0
test 290 with timeout 0.2:
	rrt: mean=15.377871 stdev=0.0
	rrt_dubins: mean=16.981193 stdev=0.0
test 291 with timeout 0.2:
	rrt: mean=70.6074416 stdev=1.3621408121940992
	rrt_dubins: mean=73.6622458 stdev=1.690018488313721
test 292 with timeout 0.2:
	rrt: mean=35.7431916 stdev=0.1752804163541948
	rrt_dubins: mean=37.6146562 stdev=0.23875099704022354
test 293 with timeout 0.2:
	rrt: mean=69.0564506 stdev=3.8514270880620742
	rrt_dubins: mean=79.0041942 stdev=6.0714274670342325
test 294 with timeout 0.2:
	rrt: mean=96.61781333333333 stdev=1.3357956233591037
	rrt_dubins: mean=-1 stdev=-1
test 295 with timeout 0.2:
	rrt: mean=51.5513442 stdev=1.2850422731311983
	rrt_dubins: mean=57.8847986 stdev=2.1941050265684168
test 296 with timeout 0.2:
	rrt: mean=76.5157678 stdev=0.6764886233970958
	rrt_dubins: mean=85.8216038 stdev=1.7415515041787324
test 297 with timeout 0.2:
	rrt: mean=20.0360564 stdev=0.22396048273702207
	rrt_dubins: mean=23.607883400000002 stdev=1.823258877250376
test 298 with timeout 0.2:
	rrt: mean=12.832666 stdev=0.0
	rrt_dubins: mean=14.442445 stdev=0.0
test 299 with timeout 0.2:
	rrt: mean=30.735327599999998 stdev=0.22211441817518252
	rrt_dubins: mean=39.51663475 stdev=1.8127361742190322
test 300 with timeout 0.2:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=114.5522218 stdev=8.985354180786821
test 301 with timeout 0.5:
	rrt: mean=71.4978804 stdev=1.641226496940719
	rrt_dubins: mean=75.791229 stdev=1.6565361316456404
test 302 with timeout 0.5:
	rrt: mean=71.998507 stdev=0.47641317291558927
	rrt_dubins: mean=78.120221 stdev=4.180062782006431
test 303 with timeout 0.5:
	rrt: mean=43.5418742 stdev=1.8531148627342835
	rrt_dubins: mean=47.1962454 stdev=1.2946529200649879
test 304 with timeout 0.5:
	rrt: mean=46.0262004 stdev=0.2538890623004483
	rrt_dubins: mean=49.749389199999996 stdev=1.2827056001593677
test 305 with timeout 0.5:
	rrt: mean=15.2988126 stdev=0.09049120507154286
	rrt_dubins: mean=17.499607400000002 stdev=0.6292751538769035
test 306 with timeout 0.5:
	rrt: mean=13.9222822 stdev=0.2153522132825661
	rrt_dubins: mean=18.1976686 stdev=1.4626499777302502
test 307 with timeout 0.5:
	rrt: mean=68.6951552 stdev=0.29217933087951536
	rrt_dubins: mean=71.8263208 stdev=0.7649074210564298
test 308 with timeout 0.5:
	rrt: mean=48.0630748 stdev=0.4627438098502239
	rrt_dubins: mean=53.5954628 stdev=2.928515262753328
test 309 with timeout 0.5:
	rrt: mean=90.016212 stdev=8.077044491495231
	rrt_dubins: mean=94.6604786 stdev=9.121916365656796
test 310 with timeout 0.5:
	rrt: mean=28.0144064 stdev=0.4648505425142572
	rrt_dubins: mean=31.954358600000003 stdev=1.6667059448838908
test 311 with timeout 0.5:
	rrt: mean=72.5770508 stdev=0.48173623047545183
	rrt_dubins: mean=77.5290436 stdev=1.1284376302103725
test 312 with timeout 0.5:
	rrt: mean=33.5656236 stdev=0.926010169461059
	rrt_dubins: mean=35.4111588 stdev=0.5894101155636025
test 313 with timeout 0.5:
	rrt: mean=41.451058 stdev=1.0934873563923817
	rrt_dubins: mean=50.5444272 stdev=4.056527749708696
test 314 with timeout 0.5:
	rrt: mean=56.040645600000005 stdev=0.06145137276578955
	rrt_dubins: mean=58.5368394 stdev=0.44009972982586704
test 315 with timeout 0.5:
	rrt: mean=42.1291956 stdev=0.9627623881152095
	rrt_dubins: mean=48.2289386 stdev=1.6502473877144286
test 316 with timeout 0.5:
	rrt: mean=89.8055526 stdev=0.02014890164003743
	rrt_dubins: mean=92.7146968 stdev=0.7847376105143056
test 317 with timeout 0.5:
	rrt: mean=78.57124 stdev=0.5167983962412236
	rrt_dubins: mean=83.5562606 stdev=2.055033826633594
test 318 with timeout 0.5:
	rrt: mean=61.2167302 stdev=0.20541621226232304
	rrt_dubins: mean=67.8855022 stdev=1.2266603299474168
test 319 with timeout 0.5:
	rrt: mean=101.6332676 stdev=0.35978850879481733
	rrt_dubins: mean=106.6499852 stdev=1.0137900650961758
test 320 with timeout 0.5:
	rrt: mean=47.7985032 stdev=0.6492169081464227
	rrt_dubins: mean=52.2363844 stdev=0.6725145625804693
test 321 with timeout 0.5:
	rrt: mean=62.3486194 stdev=0.33448194949025445
	rrt_dubins: mean=68.38301059999999 stdev=0.8701255665496216
test 322 with timeout 0.5:
	rrt: mean=71.307157 stdev=1.4886204913948011
	rrt_dubins: mean=75.3037594 stdev=2.123667685659603
test 323 with timeout 0.5:
	rrt: mean=42.2999154 stdev=2.8258681621927804
	rrt_dubins: mean=46.876125 stdev=1.0001011853402655
test 324 with timeout 0.5:
	rrt: mean=58.464426599999996 stdev=0.03484746084437188
	rrt_dubins: mean=60.8752256 stdev=0.33824336308832387
test 325 with timeout 0.5:
	rrt: mean=47.4273392 stdev=2.0619982706313555
	rrt_dubins: mean=50.3075234 stdev=1.8851938740562724
test 326 with timeout 0.5:
	rrt: mean=54.232182 stdev=0.8116863983248099
	rrt_dubins: mean=57.663537 stdev=0.9270189883796888
test 327 with timeout 0.5:
	rrt: mean=24.241636 stdev=0.0
	rrt_dubins: mean=25.833061 stdev=0.0
test 328 with timeout 0.5:
	rrt: mean=43.1052266 stdev=1.4259953666112675
	rrt_dubins: mean=47.2070714 stdev=3.179313501525179
test 329 with timeout 0.5:
	rrt: mean=98.9660894 stdev=0.5297283507178925
	rrt_dubins: mean=105.1209224 stdev=0.7421653546483391
test 330 with timeout 0.5:
	rrt: mean=72.9360636 stdev=0.6054545568007511
	rrt_dubins: mean=79.8617684 stdev=1.2604303488637516
test 331 with timeout 0.5:
	rrt: mean=73.8868002 stdev=0.19638326446950793
	rrt_dubins: mean=80.1813962 stdev=1.75733263487969
test 332 with timeout 0.5:
	rrt: mean=60.6395232 stdev=1.0558248461317796
	rrt_dubins: mean=64.2597026 stdev=1.1101251366586122
test 333 with timeout 0.5:
	rrt: mean=63.537651 stdev=0.0
	rrt_dubins: mean=65.116317 stdev=0.0
test 334 with timeout 0.5:
	rrt: mean=71.4709798 stdev=0.9777642991911184
	rrt_dubins: mean=74.852535 stdev=1.2409968082120515
test 335 with timeout 0.5:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 336 with timeout 0.5:
	rrt: mean=66.7719346 stdev=0.028352141308904108
	rrt_dubins: mean=68.6809346 stdev=0.1560899430097915
test 337 with timeout 0.5:
	rrt: mean=19.360192 stdev=0.0
	rrt_dubins: mean=26.365955800000002 stdev=6.1910254599687455
test 338 with timeout 0.5:
	rrt: mean=30.255881 stdev=0.5717247898591589
	rrt_dubins: mean=35.3073034 stdev=1.152170397544911
test 339 with timeout 0.5:
	rrt: mean=122.5262102 stdev=5.047846915303268
	rrt_dubins: mean=131.6829244 stdev=3.4147270816380453
test 340 with timeout 0.5:
	rrt: mean=16.13843 stdev=0.0
	rrt_dubins: mean=17.740218 stdev=0.0
test 341 with timeout 0.5:
	rrt: mean=63.9905398 stdev=0.5086306523202252
	rrt_dubins: mean=67.3160974 stdev=0.5074883000674005
test 342 with timeout 0.5:
	rrt: mean=117.1767924 stdev=1.9363161781768248
	rrt_dubins: mean=123.290355 stdev=2.099575777104034
test 343 with timeout 0.5:
	rrt: mean=36.9890962 stdev=1.3901497064635524
	rrt_dubins: mean=41.817755 stdev=1.2527526720163074
test 344 with timeout 0.5:
	rrt: mean=0.994161 stdev=0.0
	rrt_dubins: mean=3.147415 stdev=0.0
test 345 with timeout 0.5:
	rrt: mean=56.05547 stdev=0.15864328687183657
	rrt_dubins: mean=58.8818042 stdev=0.7596659813310715
test 346 with timeout 0.5:
	rrt: mean=46.937258 stdev=0.0
	rrt_dubins: mean=48.6125092 stdev=0.10716719381741693
test 347 with timeout 0.5:
	rrt: mean=76.4533382 stdev=1.0120893941773157
	rrt_dubins: mean=79.9244076 stdev=1.5126787819563008
test 348 with timeout 0.5:
	rrt: mean=59.5805826 stdev=1.3457859766810254
	rrt_dubins: mean=82.93710975 stdev=36.35964435309561
test 349 with timeout 0.5:
	rrt: mean=6.868614 stdev=0.0
	rrt_dubins: mean=8.512334 stdev=0.0
test 350 with timeout 0.5:
	rrt: mean=105.6928428 stdev=0.5783402820634248
	rrt_dubins: mean=115.09067639999999 stdev=2.058717906389752
test 351 with timeout 0.5:
	rrt: mean=19.288596599999998 stdev=5.543041065064537
	rrt_dubins: mean=33.1822474 stdev=3.73748434863737
test 352 with timeout 0.5:
	rrt: mean=73.7510794 stdev=0.019993028717531763
	rrt_dubins: mean=76.6968794 stdev=0.6402123011230743
test 353 with timeout 0.5:
	rrt: mean=70.7290148 stdev=0.9902899818988393
	rrt_dubins: mean=75.6919448 stdev=1.3499641645290827
test 354 with timeout 0.5:
	rrt: mean=40.2722702 stdev=1.443498077173709
	rrt_dubins: mean=43.0976096 stdev=0.9267133787306095
test 355 with timeout 0.5:
	rrt: mean=7.174408 stdev=0.0
	rrt_dubins: mean=8.81501 stdev=0.0
test 356 with timeout 0.5:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 357 with timeout 0.5:
	rrt: mean=121.2986788 stdev=2.138248715047246
	rrt_dubins: mean=130.92286433333334 stdev=1.7320510037081185
test 358 with timeout 0.5:
	rrt: mean=76.7054806 stdev=1.7576839866711798
	rrt_dubins: mean=81.8679792 stdev=0.5983925201547868
test 359 with timeout 0.5:
	rrt: mean=33.3788468 stdev=0.0825091901650953
	rrt_dubins: mean=35.5063648 stdev=0.5949787161299958
test 360 with timeout 0.5:
	rrt: mean=34.26398 stdev=0.0
	rrt_dubins: mean=35.84937 stdev=0.0
test 361 with timeout 0.5:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 362 with timeout 0.5:
	rrt: mean=95.8294856 stdev=0.1389266573638785
	rrt_dubins: mean=101.1057416 stdev=1.9825906063709433
test 363 with timeout 0.5:
	rrt: mean=57.1088574 stdev=0.11274599256869312
	rrt_dubins: mean=63.214728 stdev=1.1045673003312182
test 364 with timeout 0.5:
	rrt: mean=12.963816 stdev=0.0
	rrt_dubins: mean=14.6926 stdev=0.13039448993151517
test 365 with timeout 0.5:
	rrt: mean=69.4107642 stdev=1.2549825981509468
	rrt_dubins: mean=78.1892155 stdev=1.0039075633073284
test 366 with timeout 0.5:
	rrt: mean=41.3960924 stdev=1.9816827901655427
	rrt_dubins: mean=44.670077 stdev=1.2537959879398246
test 367 with timeout 0.5:
	rrt: mean=22.8515944 stdev=0.07284106758415974
	rrt_dubins: mean=25.5181056 stdev=0.6870192984813461
test 368 with timeout 0.5:
	rrt: mean=6.760211 stdev=0.0
	rrt_dubins: mean=8.405105 stdev=0.0
test 369 with timeout 0.5:
	rrt: mean=74.6270716 stdev=0.03708189599791185
	rrt_dubins: mean=76.5017146 stdev=0.14314436242584078
test 370 with timeout 0.5:
	rrt: mean=31.9824402 stdev=0.04404849318875626
	rrt_dubins: mean=33.7456548 stdev=0.10885586673532924
test 371 with timeout 0.5:
	rrt: mean=48.674968 stdev=0.0
	rrt_dubins: mean=50.256037 stdev=0.0
test 372 with timeout 0.5:
	rrt: mean=115.57620539999999 stdev=0.6862991910142381
	rrt_dubins: mean=124.87988225000001 stdev=2.6285792819873124
test 373 with timeout 0.5:
	rrt: mean=37.8636442 stdev=0.8655239386754123
	rrt_dubins: mean=41.620400000000004 stdev=1.965713515808446
test 374 with timeout 0.5:
	rrt: mean=89.7864426 stdev=0.07676274627252405
	rrt_dubins: mean=91.8644182 stdev=0.22778606887976957
test 375 with timeout 0.5:
	rrt: mean=19.0109652 stdev=0.359723955648912
	rrt_dubins: mean=20.6032672 stdev=0.3148884632107065
test 376 with timeout 0.5:
	rrt: mean=40.0622998 stdev=0.34014117891796025
	rrt_dubins: mean=46.21154625 stdev=1.5869794797119823
test 377 with timeout 0.5:
	rrt: mean=96.5051084 stdev=0.17049842046716956
	rrt_dubins: mean=101.1860526 stdev=3.732152882737026
test 378 with timeout 0.5:
	rrt: mean=66.49629540000001 stdev=0.5205373339783615
	rrt_dubins: mean=72.6678846 stdev=0.6485171047977851
test 379 with timeout 0.5:
	rrt: mean=30.058453 stdev=0.0
	rrt_dubins: mean=31.645885 stdev=0.0
test 380 with timeout 0.5:
	rrt: mean=118.2891664 stdev=0.8626998118234966
	rrt_dubins: mean=130.9072658 stdev=5.5699276735541785
test 381 with timeout 0.5:
	rrt: mean=45.6938512 stdev=2.5044446414335457
	rrt_dubins: mean=-1 stdev=-1
test 382 with timeout 0.5:
	rrt: mean=82.2251466 stdev=1.4009055571468034
	rrt_dubins: mean=96.305872 stdev=13.541090155422001
test 383 with timeout 0.5:
	rrt: mean=110.9159746 stdev=1.6057335026512944
	rrt_dubins: mean=118.7695882 stdev=2.5823636962428838
test 384 with timeout 0.5:
	rrt: mean=75.6976794 stdev=1.076322304094505
	rrt_dubins: mean=83.473204 stdev=1.8020493832149838
test 385 with timeout 0.5:
	rrt: mean=13.167677 stdev=0.0
	rrt_dubins: mean=14.776463 stdev=0.0
test 386 with timeout 0.5:
	rrt: mean=61.911916 stdev=1.3691628023619027
	rrt_dubins: mean=81.0370184 stdev=15.098004334528612
test 387 with timeout 0.5:
	rrt: mean=125.8638366 stdev=0.560230639116876
	rrt_dubins: mean=135.20537525 stdev=4.733282186501557
test 388 with timeout 0.5:
	rrt: mean=104.2885584 stdev=1.325082584748889
	rrt_dubins: mean=110.8301732 stdev=5.005636808126189
test 389 with timeout 0.5:
	rrt: mean=87.278424 stdev=0.7038374881242091
	rrt_dubins: mean=91.9988814 stdev=2.775895779103799
test 390 with timeout 0.5:
	rrt: mean=85.310302 stdev=0.011886385005545463
	rrt_dubins: mean=87.1585784 stdev=0.1920961115348218
test 391 with timeout 0.5:
	rrt: mean=69.7330774 stdev=0.7093833943910739
	rrt_dubins: mean=76.0780512 stdev=1.2210511143055012
test 392 with timeout 0.5:
	rrt: mean=42.514181 stdev=0.7066957898689521
	rrt_dubins: mean=48.7935788 stdev=2.4555174871775387
test 393 with timeout 0.5:
	rrt: mean=100.8161312 stdev=0.3442334695286063
	rrt_dubins: mean=109.0969844 stdev=5.694820283011332
test 394 with timeout 0.5:
	rrt: mean=106.5286616 stdev=0.6748968795966537
	rrt_dubins: mean=110.9236894 stdev=1.1833547868749268
test 395 with timeout 0.5:
	rrt: mean=99.6672076 stdev=5.496263425592636
	rrt_dubins: mean=118.96975900000001 stdev=10.221818064178112
test 396 with timeout 0.5:
	rrt: mean=111.1132084 stdev=0.3758633271234366
	rrt_dubins: mean=116.036239 stdev=0.7920997162968196
test 397 with timeout 0.5:
	rrt: mean=55.559019 stdev=1.23272223543526
	rrt_dubins: mean=58.152274 stdev=1.6868795521663664
test 398 with timeout 0.5:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 399 with timeout 0.5:
	rrt: mean=36.156352 stdev=0.5494810247278806
	rrt_dubins: mean=39.5322988 stdev=1.4218846289313365
test 400 with timeout 0.5:
	rrt: mean=56.173418 stdev=0.7782591743394347
	rrt_dubins: mean=63.6615082 stdev=1.7695609369755265
test 401 with timeout 1.0:
	rrt: mean=49.1522676 stdev=0.02515313458199593
	rrt_dubins: mean=50.8315412 stdev=0.09350312039285083
test 402 with timeout 1.0:
	rrt: mean=90.4516274 stdev=1.3599955442027332
	rrt_dubins: mean=95.8693212 stdev=1.4642553158381246
test 403 with timeout 1.0:
	rrt: mean=3.556573 stdev=0.0
	rrt_dubins: mean=23.4345536 stdev=3.0084265789362883
test 404 with timeout 1.0:
	rrt: mean=103.897444 stdev=0.3519853910959945
	rrt_dubins: mean=110.1099124 stdev=1.3864700145222437
test 405 with timeout 1.0:
	rrt: mean=104.9175572 stdev=0.9307076827391609
	rrt_dubins: mean=115.26470520000001 stdev=2.6511933548230124
test 406 with timeout 1.0:
	rrt: mean=25.909337999999998 stdev=0.5324183064231542
	rrt_dubins: mean=28.070710000000002 stdev=0.1710146730619916
test 407 with timeout 1.0:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 408 with timeout 1.0:
	rrt: mean=96.4040682 stdev=0.03639049562316814
	rrt_dubins: mean=99.3380524 stdev=0.27438863568722965
test 409 with timeout 1.0:
	rrt: mean=88.4716024 stdev=0.8576872288878414
	rrt_dubins: mean=96.17786699999999 stdev=1.968633883614849
test 410 with timeout 1.0:
	rrt: mean=65.5514358 stdev=1.2116310722574324
	rrt_dubins: mean=70.9730918 stdev=0.9504976950798973
test 411 with timeout 1.0:
	rrt: mean=46.6175224 stdev=2.035296118263828
	rrt_dubins: mean=52.4238618 stdev=0.9428010834283663
test 412 with timeout 1.0:
	rrt: mean=46.1968358 stdev=0.037502296205700496
	rrt_dubins: mean=48.3900838 stdev=0.31318346629044647
test 413 with timeout 1.0:
	rrt: mean=59.8521586 stdev=0.26193321596792407
	rrt_dubins: mean=62.6222198 stdev=0.4357752042667179
test 414 with timeout 1.0:
	rrt: mean=112.4521984 stdev=1.2519781652346447
	rrt_dubins: mean=117.537395 stdev=1.0456654109642327
test 415 with timeout 1.0:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 416 with timeout 1.0:
	rrt: mean=41.9794356 stdev=0.19043295541160768
	rrt_dubins: mean=46.3354196 stdev=1.1133295257560993
test 417 with timeout 1.0:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 418 with timeout 1.0:
	rrt: mean=31.40468 stdev=0.0
	rrt_dubins: mean=32.991399 stdev=0.0
test 419 with timeout 1.0:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 420 with timeout 1.0:
	rrt: mean=21.10784 stdev=0.0
	rrt_dubins: mean=22.702328 stdev=0.0
test 421 with timeout 1.0:
	rrt: mean=33.0909602 stdev=0.5870528513943188
	rrt_dubins: mean=35.8966932 stdev=0.4770897360729938
test 422 with timeout 1.0:
	rrt: mean=50.643659 stdev=0.3849534286527391
	rrt_dubins: mean=54.71106 stdev=1.8986316109498462
test 423 with timeout 1.0:
	rrt: mean=57.8000192 stdev=0.9695991853096833
	rrt_dubins: mean=62.434773799999995 stdev=0.8272380132967774
test 424 with timeout 1.0:
	rrt: mean=60.759355 stdev=0.1728253172049749
	rrt_dubins: mean=66.4870244 stdev=1.2100786664394145
test 425 with timeout 1.0:
	rrt: mean=39.3359186 stdev=0.22828171924247476
	rrt_dubins: mean=42.7402518 stdev=1.2666681234682993
test 426 with timeout 1.0:
	rrt: mean=33.9489486 stdev=0.16101562198525812
	rrt_dubins: mean=36.1859594 stdev=0.19727422389607877
test 427 with timeout 1.0:
	rrt: mean=48.1355906 stdev=1.8998067100579727
	rrt_dubins: mean=53.5640632 stdev=0.6069253703402916
test 428 with timeout 1.0:
	rrt: mean=98.4932364 stdev=0.9881497303861899
	rrt_dubins: mean=104.924597 stdev=1.3790234850910545
test 429 with timeout 1.0:
	rrt: mean=49.236771600000004 stdev=0.27036831897487523
	rrt_dubins: mean=60.4134074 stdev=9.18141522761899
test 430 with timeout 1.0:
	rrt: mean=18.2681014 stdev=0.4092832561286864
	rrt_dubins: mean=21.071201 stdev=1.2654817223701813
test 431 with timeout 1.0:
	rrt: mean=61.2691952 stdev=2.8829774323192696
	rrt_dubins: mean=68.9976528 stdev=2.2786179815246985
test 432 with timeout 1.0:
	rrt: mean=30.9004674 stdev=1.727150487962268
	rrt_dubins: mean=34.5596938 stdev=0.6987676241488993
test 433 with timeout 1.0:
	rrt: mean=29.1365724 stdev=0.16416205830306843
	rrt_dubins: mean=39.6177792 stdev=17.859053818783252
test 434 with timeout 1.0:
	rrt: mean=44.6807066 stdev=0.1726800067300791
	rrt_dubins: mean=48.6814902 stdev=1.069175673172889
test 435 with timeout 1.0:
	rrt: mean=55.619702600000004 stdev=0.27307799481155615
	rrt_dubins: mean=-1 stdev=-1
test 436 with timeout 1.0:
	rrt: mean=31.2603516 stdev=0.020283734155721073
	rrt_dubins: mean=33.431904 stdev=0.5586436885569349
test 437 with timeout 1.0:
	rrt: mean=33.6981806 stdev=0.08900887310150604
	rrt_dubins: mean=35.9901524 stdev=0.358971332825201
test 438 with timeout 1.0:
	rrt: mean=29.7206238 stdev=0.8296293098509119
	rrt_dubins: mean=31.5037678 stdev=0.6076073723151327
test 439 with timeout 1.0:
	rrt: mean=64.0966946 stdev=0.5411121656360183
	rrt_dubins: mean=79.5008344 stdev=22.2135109263298
test 440 with timeout 1.0:
	rrt: mean=40.9602284 stdev=0.3872979286761017
	rrt_dubins: mean=43.7281304 stdev=0.4590502276138184
test 441 with timeout 1.0:
	rrt: mean=86.142747 stdev=0.5780981795175447
	rrt_dubins: mean=95.3441232 stdev=1.5345727559411126
test 442 with timeout 1.0:
	rrt: mean=29.0348228 stdev=0.24956142608724652
	rrt_dubins: mean=-1 stdev=-1
test 443 with timeout 1.0:
	rrt: mean=77.5465802 stdev=0.8093458173862998
	rrt_dubins: mean=84.64863559999999 stdev=2.2375562145761383
test 444 with timeout 1.0:
	rrt: mean=23.4161594 stdev=0.2459492004404574
	rrt_dubins: mean=29.555522 stdev=1.752749770008972
test 445 with timeout 1.0:
	rrt: mean=53.8610982 stdev=0.31935994845738086
	rrt_dubins: mean=58.6489128 stdev=1.2356842812268822
test 446 with timeout 1.0:
	rrt: mean=8.838139 stdev=0.0
	rrt_dubins: mean=10.465569 stdev=0.0
test 447 with timeout 1.0:
	rrt: mean=36.8855792 stdev=2.3262419507799907
	rrt_dubins: mean=40.5186616 stdev=3.722476140476162
test 448 with timeout 1.0:
	rrt: mean=16.5894584 stdev=3.9233785088392636
	rrt_dubins: mean=29.000469600000002 stdev=5.137428974881726
test 449 with timeout 1.0:
	rrt: mean=78.071746 stdev=0.7371357850942415
	rrt_dubins: mean=82.8352364 stdev=0.6924853978646749
test 450 with timeout 1.0:
	rrt: mean=132.0992608 stdev=1.689446344976719
	rrt_dubins: mean=143.5486872 stdev=7.810682133776098
test 451 with timeout 1.0:
	rrt: mean=31.5568422 stdev=0.29375271766011
	rrt_dubins: mean=34.408228 stdev=0.8553367889232282
test 452 with timeout 1.0:
	rrt: mean=86.706138 stdev=0.31438624744969385
	rrt_dubins: mean=89.580718 stdev=0.582231047822515
test 453 with timeout 1.0:
	rrt: mean=39.470355 stdev=0.5801121674956501
	rrt_dubins: mean=45.510228 stdev=1.9316674042280142
test 454 with timeout 1.0:
	rrt: mean=21.2231028 stdev=0.14228547929321542
	rrt_dubins: mean=23.1573006 stdev=0.29480722360858214
test 455 with timeout 1.0:
	rrt: mean=64.3340562 stdev=0.3180647376953349
	rrt_dubins: mean=72.14173339999999 stdev=3.1022703159639864
test 456 with timeout 1.0:
	rrt: mean=82.088105 stdev=1.3210362242175624
	rrt_dubins: mean=88.8016958 stdev=1.552461580822921
test 457 with timeout 1.0:
	rrt: mean=76.4648884 stdev=0.014267343771701498
	rrt_dubins: mean=78.48548100000001 stdev=0.2572116620975782
test 458 with timeout 1.0:
	rrt: mean=89.6040076 stdev=0.42812210689043334
	rrt_dubins: mean=95.1498758 stdev=2.2997248732328197
test 459 with timeout 1.0:
	rrt: mean=55.571183 stdev=0.22633051229562368
	rrt_dubins: mean=60.178547 stdev=1.0426185662710021
test 460 with timeout 1.0:
	rrt: mean=18.287215 stdev=0.40172459249839243
	rrt_dubins: mean=22.3649684 stdev=0.8947796720764847
test 461 with timeout 1.0:
	rrt: mean=33.1645126 stdev=0.9715461477298961
	rrt_dubins: mean=38.807444000000004 stdev=1.7413197080203264
test 462 with timeout 1.0:
	rrt: mean=123.466053 stdev=0.4548337899936685
	rrt_dubins: mean=140.7908146 stdev=14.371065171847519
test 463 with timeout 1.0:
	rrt: mean=58.3798824 stdev=0.3550322139254412
	rrt_dubins: mean=64.373748 stdev=0.8016675245009601
test 464 with timeout 1.0:
	rrt: mean=52.776997200000004 stdev=0.003104730294245532
	rrt_dubins: mean=55.065213 stdev=0.32253856489031
test 465 with timeout 1.0:
	rrt: mean=75.1800976 stdev=2.525676538824262
	rrt_dubins: mean=83.7156446 stdev=1.883198373142832
test 466 with timeout 1.0:
	rrt: mean=45.2234702 stdev=0.10625229447734415
	rrt_dubins: mean=47.5238388 stdev=0.33926887059484145
test 467 with timeout 1.0:
	rrt: mean=25.9593786 stdev=0.2113724243291923
	rrt_dubins: mean=29.777199 stdev=0.922624075765422
test 468 with timeout 1.0:
	rrt: mean=75.597702 stdev=5.355461928763894
	rrt_dubins: mean=87.3033132 stdev=1.6313212185693853
test 469 with timeout 1.0:
	rrt: mean=4.279049 stdev=0.0
	rrt_dubins: mean=5.967235 stdev=0.0
test 470 with timeout 1.0:
	rrt: mean=27.1724822 stdev=0.2541057583442373
	rrt_dubins: mean=29.314591399999998 stdev=0.7036095627873455
test 471 with timeout 1.0:
	rrt: mean=75.0673652 stdev=1.409214050243329
	rrt_dubins: mean=79.6834364 stdev=2.3458819147468395
test 472 with timeout 1.0:
	rrt: mean=22.1529748 stdev=5.508518735389504
	rrt_dubins: mean=31.239701800000002 stdev=7.2679635051096465
test 473 with timeout 1.0:
	rrt: mean=39.1719292 stdev=0.24783353867404728
	rrt_dubins: mean=41.948377799999996 stdev=0.786668918289773
test 474 with timeout 1.0:
	rrt: mean=58.100037 stdev=1.1303932232196885
	rrt_dubins: mean=61.078999 stdev=0.8602458866152743
test 475 with timeout 1.0:
	rrt: mean=27.959329 stdev=0.0
	rrt_dubins: mean=29.54801 stdev=0.0
test 476 with timeout 1.0:
	rrt: mean=64.3405628 stdev=0.5731309033097903
	rrt_dubins: mean=67.9872184 stdev=0.592945227784824
test 477 with timeout 1.0:
	rrt: mean=36.1310554 stdev=0.12209283600113432
	rrt_dubins: mean=40.6585248 stdev=1.4293062377180412
test 478 with timeout 1.0:
	rrt: mean=33.942407599999996 stdev=0.8560833954056696
	rrt_dubins: mean=41.2179108 stdev=1.945934858692142
test 479 with timeout 1.0:
	rrt: mean=78.67852859999999 stdev=0.2469440689281656
	rrt_dubins: mean=84.7021574 stdev=1.6281404505799888
test 480 with timeout 1.0:
	rrt: mean=14.604183 stdev=0.0
	rrt_dubins: mean=16.209229 stdev=0.0
test 481 with timeout 1.0:
	rrt: mean=13.753667 stdev=0.0
	rrt_dubins: mean=15.360833 stdev=0.0
test 482 with timeout 1.0:
	rrt: mean=7.425286 stdev=0.0
	rrt_dubins: mean=9.063522 stdev=0.0
test 483 with timeout 1.0:
	rrt: mean=69.626875 stdev=1.7580894560033058
	rrt_dubins: mean=-1 stdev=-1
test 484 with timeout 1.0:
	rrt: mean=21.4712028 stdev=3.8636905950846665
	rrt_dubins: mean=29.3202818 stdev=5.635342378277446
test 485 with timeout 1.0:
	rrt: mean=106.8554166 stdev=0.08174440674321504
	rrt_dubins: mean=111.1734648 stdev=1.663566697758525
test 486 with timeout 1.0:
	rrt: mean=82.9059584 stdev=0.27991114021381663
	rrt_dubins: mean=91.4758846 stdev=3.3589089981067213
test 487 with timeout 1.0:
	rrt: mean=17.469861 stdev=0.0
	rrt_dubins: mean=19.069286 stdev=0.0
test 488 with timeout 1.0:
	rrt: mean=-1 stdev=-1
	rrt_dubins: mean=-1 stdev=-1
test 489 with timeout 1.0:
	rrt: mean=36.3124248 stdev=0.00857790438860057
	rrt_dubins: mean=37.998228 stdev=0.0790162817050999
test 490 with timeout 1.0:
	rrt: mean=97.0151694 stdev=0.4240032275694359
	rrt_dubins: mean=101.4528292 stdev=0.520285504790114
test 491 with timeout 1.0:
	rrt: mean=63.0037978 stdev=0.09028062751055682
	rrt_dubins: mean=67.40110179999999 stdev=1.7439591194949782
test 492 with timeout 1.0:
	rrt: mean=56.119452 stdev=0.0
	rrt_dubins: mean=57.699158 stdev=0.0
test 493 with timeout 1.0:
	rrt: mean=88.7474996 stdev=0.01751442517754706
	rrt_dubins: mean=90.681695 stdev=0.3215494988621529
test 494 with timeout 1.0:
	rrt: mean=56.4717382 stdev=0.4874179489105831
	rrt_dubins: mean=75.2088468 stdev=23.126389603279282
test 495 with timeout 1.0:
	rrt: mean=30.143076 stdev=0.0
	rrt_dubins: mean=31.730462 stdev=0.0
test 496 with timeout 1.0:
	rrt: mean=39.3804902 stdev=2.100417395462914
	rrt_dubins: mean=44.4232526 stdev=1.3704479665238285
test 497 with timeout 1.0:
	rrt: mean=45.5177932 stdev=0.9307491755073969
	rrt_dubins: mean=51.189309 stdev=2.0932669570233995
test 498 with timeout 1.0:
	rrt: mean=47.150376800000004 stdev=0.10920934334890914
	rrt_dubins: mean=50.2064142 stdev=0.6617605204322017
test 499 with timeout 1.0:
	rrt: mean=31.635177 stdev=0.0
	rrt_dubins: mean=33.22178 stdev=0.0
test 500 with timeout 1.0:
	rrt: mean=72.1385046 stdev=0.4394818509083191
	rrt_dubins: mean=74.6972364 stdev=0.28971483007657994
test 501 with timeout 2.0:
	rrt: mean=48.534969 stdev=0.2007666904294639
	rrt_dubins: mean=50.6059158 stdev=0.5457401669047265
test 502 with timeout 2.0:
	rrt: mean=78.475816 stdev=0.6319626761411602
	rrt_dubins: mean=81.2273434 stdev=0.22766978092030657
test 503 with timeout 2.0:
	rrt: mean=34.682463 stdev=0.0
	rrt_dubins: mean=36.267676 stdev=0.0
test 504 with timeout 2.0:
	rrt: mean=49.689316 stdev=2.5314871856241936
	rrt_dubins: mean=55.504926 stdev=2.353176399225311
test 505 with timeout 2.0:
	rrt: mean=40.5674178 stdev=0.15851938169889596
	rrt_dubins: mean=42.994140800000004 stdev=0.6331783450266594
test 506 with timeout 2.0:
	rrt: mean=9.249206 stdev=0.0
	rrt_dubins: mean=10.874114 stdev=0.0
test 507 with timeout 2.0:
	rrt: mean=59.890949400000004 stdev=0.23847419304360729
	rrt_dubins: mean=64.4036268 stdev=1.9724751136308942
test 508 with timeout 2.0:
	rrt: mean=69.1503682 stdev=0.12965775690331452
	rrt_dubins: mean=72.286961 stdev=1.003324717242879
test 509 with timeout 2.0:
	rrt: mean=55.426329 stdev=0.0
	rrt_dubins: mean=57.006147 stdev=0.0
test 510 with timeout 2.0:
	rrt: mean=24.3044696 stdev=0.1772338449910177
	rrt_dubins: mean=28.0122236 stdev=0.5879574854607267
test 511 with timeout 2.0:
	rrt: mean=105.0240886 stdev=0.41385861331051077
	rrt_dubins: mean=108.6005546 stdev=0.9911339955963588
test 512 with timeout 2.0:
	rrt: mean=102.3638796 stdev=0.8932905466136415
	rrt_dubins: mean=110.1492276 stdev=1.6461290109764461
test 513 with timeout 2.0:
	rrt: mean=50.6938156 stdev=0.29714633628113324
	rrt_dubins: mean=54.2763654 stdev=0.6568761182896677
test 514 with timeout 2.0:
	rrt: mean=73.4588522 stdev=0.2315264911553304
	rrt_dubins: mean=80.5838562 stdev=3.0045204173522775
test 515 with timeout 2.0:
	rrt: mean=83.3921344 stdev=0.2567715020612677
	rrt_dubins: mean=89.7785764 stdev=3.015804601253915
test 516 with timeout 2.0:
	rrt: mean=31.08866525 stdev=0.24149835892661917
	rrt_dubins: mean=-1 stdev=-1
test 517 with timeout 2.0:
	rrt: mean=45.2770565 stdev=0.9990870741410213
	rrt_dubins: mean=-1 stdev=-1
test 518 with timeout 2.0:
	rrt: mean=59.4757586 stdev=0.5986583463026297
	rrt_dubins: mean=62.9047674 stdev=1.2999644838313063
test 519 with timeout 2.0:
	rrt: mean=98.4851104 stdev=0.24082103872751648
	rrt_dubins: mean=102.0473868 stdev=0.8662627641658176
test 520 with timeout 2.0:
	rrt: mean=38.4063316 stdev=1.0650672188077142
	rrt_dubins: mean=40.2707574 stdev=0.8115614227908463
test 521 with timeout 2.0:
	rrt: mean=15.762236 stdev=0.0
	rrt_dubins: mean=17.364764 stdev=0.0
test 522 with timeout 2.0:
	rrt: mean=36.936369 stdev=0.4228585689447455
	rrt_dubins: mean=42.363304 stdev=2.436071078221239
test 523 with timeout 2.0:
	rrt: mean=43.048266 stdev=0.0
	rrt_dubins: mean=44.630677 stdev=0.0
test 524 with timeout 2.0:
	rrt: mean=71.2322564 stdev=0.6683937724629824
	rrt_dubins: mean=87.8092228 stdev=4.979002718265902
test 525 with timeout 2.0:
	rrt: mean=37.598734 stdev=0.0
	rrt_dubins: mean=39.182829 stdev=0.0
test 526 with timeout 2.0:
	rrt: mean=23.5820444 stdev=0.31857245446020505
	rrt_dubins: mean=27.596724599999998 stdev=0.871038603915922
test 527 with timeout 2.0:
	rrt: mean=62.651226 stdev=0.4218307346276472
	rrt_dubins: mean=65.4814686 stdev=0.6604947410148686
test 528 with timeout 2.0:
	rrt: mean=32.881827 stdev=4.667007087953262
	rrt_dubins: mean=-1 stdev=-1
test 529 with timeout 2.0:
	rrt: mean=76.31395119999999 stdev=0.3724468532780198
	rrt_dubins: mean=80.949962 stdev=2.017512394661801
test 530 with timeout 2.0:
	rrt: mean=10.368018 stdev=0.0
	rrt_dubins: mean=12.1714268 stdev=0.23239330752239815
test 531 with timeout 2.0:
	rrt: mean=61.4033784 stdev=0.11591884135161164
	rrt_dubins: mean=65.5643354 stdev=0.6509775199546445
test 532 with timeout 2.0:
	rrt: mean=58.730476 stdev=0.0
	rrt_dubins: mean=60.309786 stdev=0.0
test 533 with timeout 2.0:
	rrt: mean=115.494272 stdev=0.4244634656074619
	rrt_dubins: mean=122.5206234 stdev=2.2266183604911474
test 534 with timeout 2.0:
	rrt: mean=35.0906598 stdev=0.35863465320183346
	rrt_dubins: mean=38.272224 stdev=0.5836741700769361
test 535 with timeout 2.0:
	rrt: mean=50.5478556 stdev=0.08138901082947339
	rrt_dubins: mean=53.7368088 stdev=0.9724635296337336
test 536 with timeout 2.0:
	rrt: mean=90.9840408 stdev=0.3231315208505689
	rrt_dubins: mean=93.92276220000001 stdev=0.7289100538939653
test 537 with timeout 2.0:
	rrt: mean=60.5531588 stdev=0.0751885177118153
	rrt_dubins: mean=64.2209362 stdev=1.2832021335341899
test 538 with timeout 2.0:
	rrt: mean=6.385443 stdev=0.0
	rrt_dubins: mean=8.034703 stdev=0.0
test 539 with timeout 2.0:
	rrt: mean=54.9065034 stdev=0.3212391657749719
	rrt_dubins: mean=58.223475 stdev=0.8486802377105892
test 540 with timeout 2.0:
	rrt: mean=22.7336424 stdev=0.10659070577118718
	rrt_dubins: mean=25.407800599999998 stdev=0.5633297878417226
test 541 with timeout 2.0:
	rrt: mean=34.3170354 stdev=2.8414109955446953
	rrt_dubins: mean=45.4000372 stdev=13.239183964225015
test 542 with timeout 2.0:
	rrt: mean=15.988592 stdev=0.0
	rrt_dubins: mean=17.590671 stdev=0.0
test 543 with timeout 2.0:
	rrt: mean=51.7918018 stdev=0.47928715312399006
	rrt_dubins: mean=58.2489676 stdev=0.6817079767666663
test 544 with timeout 2.0:
	rrt: mean=111.1798702 stdev=1.696562448498643
	rrt_dubins: mean=118.8846524 stdev=1.680230740931822
test 545 with timeout 2.0:
	rrt: mean=61.111047 stdev=0.19206198297945246
	rrt_dubins: mean=64.2986918 stdev=0.935205081593709
test 546 with timeout 2.0:
	rrt: mean=20.469363 stdev=0.0
	rrt_dubins: mean=22.064591 stdev=0.0
test 547 with timeout 2.0:
	rrt: mean=103.8434212 stdev=0.2015523364940253
	rrt_dubins: mean=109.7250036 stdev=2.061693890547236
test 548 with timeout 2.0:
	rrt: mean=52.4854852 stdev=0.05861024448592506
	rrt_dubins: mean=54.451907 stdev=0.13229340682172988
test 549 with timeout 2.0:
	rrt: mean=117.9770534 stdev=0.17928381064334972
	rrt_dubins: mean=124.3425048 stdev=2.3094216799342195
test 550 with timeout 2.0:
	rrt: mean=94.828433 stdev=0.5630031901814606
	rrt_dubins: mean=100.3624208 stdev=0.9936959669190568
test 551 with timeout 2.0:
	rrt: mean=49.3524346 stdev=0.17902511096295992
	rrt_dubins: mean=52.2160552 stdev=0.579190873867329
test 552 with timeout 2.0:
	rrt: mean=35.4137892 stdev=0.33255235540242434
	rrt_dubins: mean=37.9233584 stdev=0.5333336555649746
test 553 with timeout 2.0:
	rrt: mean=91.99051 stdev=0.0
	rrt_dubins: mean=93.566742 stdev=0.0
test 554 with timeout 2.0:
	rrt: mean=85.905437 stdev=0.31427067681697674
	rrt_dubins: mean=91.9986912 stdev=1.0132090873838417
test 555 with timeout 2.0:
	rrt: mean=16.725762 stdev=0.0
	rrt_dubins: mean=-1 stdev=-1
test 556 with timeout 2.0:
	rrt: mean=47.1545566 stdev=0.11386414539177864
	rrt_dubins: mean=50.2387844 stdev=0.640479194944535
test 557 with timeout 2.0:
	rrt: mean=21.8263428 stdev=0.544274900565607
	rrt_dubins: mean=33.8739796 stdev=5.993609738613936
test 558 with timeout 2.0:
	rrt: mean=90.7336136 stdev=0.3731878049532151
	rrt_dubins: mean=96.4584638 stdev=0.8109078041409508
test 559 with timeout 2.0:
	rrt: mean=69.243906 stdev=0.48517130428592126
	rrt_dubins: mean=72.9560934 stdev=1.2836645978933887
test 560 with timeout 2.0:
	rrt: mean=63.2113856 stdev=0.6075717306263544
	rrt_dubins: mean=67.65413240000001 stdev=1.024736869920418
test 561 with timeout 2.0:
	rrt: mean=47.486702 stdev=0.0
	rrt_dubins: mean=49.068027 stdev=0.0
test 562 with timeout 2.0:
	rrt: mean=41.0514574 stdev=1.1872235744000808
	rrt_dubins: mean=50.658069 stdev=7.8461097583293125
test 563 with timeout 2.0:
	rrt: mean=48.819405 stdev=0.06098509384677706
	rrt_dubins: mean=51.5667784 stdev=0.5976364806128388
test 564 with timeout 2.0:
	rrt: mean=28.2048984 stdev=0.03969119885188631
	rrt_dubins: mean=30.1864186 stdev=0.169299126032298
test 565 with timeout 2.0:
	rrt: mean=94.216127 stdev=0.475808539603904
	rrt_dubins: mean=99.6695548 stdev=1.3101961140423561
test 566 with timeout 2.0:
	rrt: mean=129.79905499999998 stdev=0.3920015964642239
	rrt_dubins: mean=138.488538 stdev=1.0908807752914558
test 567 with timeout 2.0:
	rrt: mean=99.923663 stdev=0.0
	rrt_dubins: mean=101.535759 stdev=0.0643228715815768
test 568 with timeout 2.0:
	rrt: mean=72.0079972 stdev=2.222436594444194
	rrt_dubins: mean=78.0041676 stdev=1.3053700357639244
test 569 with timeout 2.0:
	rrt: mean=14.9844774 stdev=0.18633220812650736
	rrt_dubins: mean=17.6654956 stdev=0.37642845770916494
test 570 with timeout 2.0:
	rrt: mean=52.32756 stdev=0.035068043201753656
	rrt_dubins: mean=55.0323532 stdev=1.1027603721709913
test 571 with timeout 2.0:
	rrt: mean=119.04005380000001 stdev=0.3455928914195179
	rrt_dubins: mean=124.8733076 stdev=1.3995819141248225
test 572 with timeout 2.0:
	rrt: mean=93.4828392 stdev=0.25659851134252537
	rrt_dubins: mean=97.150277 stdev=1.2900038437002783
test 573 with timeout 2.0:
	rrt: mean=83.7578338 stdev=0.42134439245313676
	rrt_dubins: mean=87.627483 stdev=0.9488864533960324
test 574 with timeout 2.0:
	rrt: mean=24.467469 stdev=0.0
	rrt_dubins: mean=26.058703 stdev=0.0
test 575 with timeout 2.0:
	rrt: mean=46.7700658 stdev=0.9320592548036832
	rrt_dubins: mean=49.352869399999996 stdev=0.6221282166288549
test 576 with timeout 2.0:
	rrt: mean=28.869002 stdev=0.0
	rrt_dubins: mean=30.45712 stdev=0.0
test 577 with timeout 2.0:
	rrt: mean=86.794034 stdev=0.4082513058705361
	rrt_dubins: mean=89.6494824 stdev=0.7779097564600947
test 578 with timeout 2.0:
	rrt: mean=33.9075222 stdev=0.47734223750544097
	rrt_dubins: mean=36.7816818 stdev=0.5406980288633381
test 579 with timeout 2.0:
	rrt: mean=58.2431638 stdev=0.6515056478264043
	rrt_dubins: mean=61.357229000000004 stdev=0.628112766725451
test 580 with timeout 2.0:
	rrt: mean=20.8078912 stdev=0.4180492966896369
	rrt_dubins: mean=26.318358800000002 stdev=1.0163624887151241
test 581 with timeout 2.0:
	rrt: mean=32.2575144 stdev=0.027884817406608725
	rrt_dubins: mean=34.0210426 stdev=0.07195929813998925
test 582 with timeout 2.0:
	rrt: mean=17.1562656 stdev=1.2871932641469586
	rrt_dubins: mean=27.3299818 stdev=2.5559727955611544
test 583 with timeout 2.0:
	rrt: mean=64.5547256 stdev=0.5522442772789056
	rrt_dubins: mean=69.754588 stdev=0.9848783351962864
test 584 with timeout 2.0:
	rrt: mean=72.8296026 stdev=0.7151460802313753
	rrt_dubins: mean=75.68870720000001 stdev=0.43539423195846366
test 585 with timeout 2.0:
	rrt: mean=69.1516782 stdev=0.1213561102322441
	rrt_dubins: mean=72.2004476 stdev=0.48746904350512155
test 586 with timeout 2.0:
	rrt: mean=92.9342605 stdev=0.33312064470648944
	rrt_dubins: mean=99.9090262 stdev=1.1414952056339094
test 587 with timeout 2.0:
	rrt: mean=4.290064 stdev=0.0
	rrt_dubins: mean=5.977945 stdev=0.0
test 588 with timeout 2.0:
	rrt: mean=22.9319408 stdev=0.853985214377099
	rrt_dubins: mean=27.6782646 stdev=1.795344202426459
test 589 with timeout 2.0:
	rrt: mean=91.3247456 stdev=2.050757717485857
	rrt_dubins: mean=99.0934166 stdev=4.046083354102189
test 590 with timeout 2.0:
	rrt: mean=101.83147679999999 stdev=0.41068466674956294
	rrt_dubins: mean=104.9825836 stdev=1.0806122226727781
test 591 with timeout 2.0:
	rrt: mean=66.7446568 stdev=0.021619409894813518
	rrt_dubins: mean=68.6861754 stdev=0.22563015673287057
test 592 with timeout 2.0:
	rrt: mean=99.7289224 stdev=1.4150047196613142
	rrt_dubins: mean=106.733034 stdev=1.5684442243224652
test 593 with timeout 2.0:
	rrt: mean=47.3990526 stdev=0.15652670120078374
	rrt_dubins: mean=49.3543092 stdev=0.19156029167914654
test 594 with timeout 2.0:
	rrt: mean=64.8640232 stdev=0.04392255650232283
	rrt_dubins: mean=67.63645079999999 stdev=0.40125812982256326
test 595 with timeout 2.0:
	rrt: mean=58.8569452 stdev=0.32548088786701496
	rrt_dubins: mean=64.09189025 stdev=3.4137844309529726
test 596 with timeout 2.0:
	rrt: mean=1.467034 stdev=0.0
	rrt_dubins: mean=3.394209 stdev=0.0
test 597 with timeout 2.0:
	rrt: mean=96.9688724 stdev=0.5356877470143419
	rrt_dubins: mean=103.12835 stdev=1.6303450866787415
test 598 with timeout 2.0:
	rrt: mean=62.6254114 stdev=0.21525825856236222
	rrt_dubins: mean=65.7578926 stdev=0.515235301351041
test 599 with timeout 2.0:
	rrt: mean=22.5562874 stdev=0.7611072734945444
	rrt_dubins: mean=25.9649776 stdev=0.8662178874929803
test 600 with timeout 2.0:
	rrt: mean=54.7920412 stdev=0.09374709556674296
	rrt_dubins: mean=57.5803476 stdev=0.3280747265156213

